A hidden population of massive white dwarfs: two spotted K+WD binaries

The identification and characterization of massive ($\gtrsim 0.8~M_\odot$) white dwarfs is challenging in part due to their low luminosity. Here we present two candidate single-lined spectroscopic binaries, Gaia DR3 4014708864481651840 and 5811237403155163520, with K-dwarf primaries and optically dark companions. Both have orbital periods of $P\sim 0.45$ days and show rotational variability, ellipsoidal modulations, and high-amplitude radial velocity variations. Using light curves from the Transiting Exoplanet Survey Satellite (TESS), radial velocities from ground-based spectrographs, and spectral energy distributions, we characterize these binaries to describe the nature of the unseen companion. We find that both systems are consistent with a massive white dwarf companion. Unlike simple ellipsoidal variables, star spots cause the light curve morphology to change between TESS sectors. We attempt to constrain the orbital inclination using PHOEBE binary light curve models, but degeneracies in the light curves of spotted stars prevent a precise determination. Finally, we search for similar objects using Gaia DR3 and TESS, and comment on these systems in the context of recently claimed compact object binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
